The impact of early massive mergers on the chemical evolution of Milky Way-like galaxies: insights from NIHAO-UHD simulations

Recent observations of the Milky Way (MW) found an unexpected steepening of the star-forming gas metallicity gradient around the time of the Gaia-Sausage-Enceladus (GSE) merger event. Here we investigate the influence of early ($t_{\mathrm{merger}}\lesssim5$ Gyr) massive ($M_{\mathrm{gas}}^{\mathrm{merger}}/M_{\mathrm{gas}}^{\mathrm{main}}(t_{\mathrm{merger}})\gtrsim10\%$) merger events such as the Gaia-Sausage Enceladus merger in the MW on the evolution of the cold gas metallicity gradient. We use the NIHAO-UHD suite of cosmological hydrodynamical simulations of MW-mass galaxies to study the frequency of massive early mergers and their detailed impact on the morphology and chemistry of the gaseous disks. We find a strong steepening of the metallicity gradient at early times for all four galaxies in our sample which is caused by a sudden increase in the cold gas disk size (up to a factor of 2) in combination with the supply of un-enriched gas ($\sim0.75$ dex lower compared to the main galaxy) by the merging dwarf galaxies. The mergers mostly affect the galaxy outskirts and lead to an increase in cold gas surface density of up to 200% outside of $\sim8$ kpc. The addition of un-enriched gas breaks the self-similar enrichment of the inter-stellar-medium and causes a dilution of the cold gas in the outskirts of the galaxies. The accreted stars and the ones formed later out of the accreted gas inhabit distinct tracks offset to lower [$\alpha$/Fe] and [Fe/H] values compared to the main galaxy's stars. We find that such mergers can contribute significantly to the formation of a second, low-$\alpha$ sequence as is observed in the MW.

==> figures/last_commit_sha.txt <==
54576e44ac59169c9c5f87471f224b24d82cc805


